Pareto Driven Surrogate (ParDen-Sur) Assisted Optimisation of Multi-period Portfolio Backtest Simulations

Portfolio management is a multi-period multi-objective optimisation problem subject to a wide range of constraints. However, in practice, portfolio management is treated as a single-period problem partly due to the computationally burdensome hyper-parameter search procedure needed to construct a multi-period Pareto frontier. This study presents the \gls{ParDen-Sur} modelling framework to efficiently perform the required hyper-parameter search. \gls{ParDen-Sur} extends previous surrogate frameworks by including a reservoir sampling-based look-ahead mechanism for offspring generation in \glspl{EA} alongside the traditional acceptance sampling scheme. We evaluate this framework against, and in conjunction with, several seminal \gls{MO} \glspl{EA} on two datasets for both the single- and multi-period use cases. Our results show that \gls{ParDen-Sur} can speed up the exploration for optimal hyper-parameters by almost $2\times$ with a statistically significant improvement of the Pareto frontiers, across multiple \glspl{EA}, for both datasets and use cases.

==> mpo_mpo_nsga_ii_HV_plot_data.txt <==
0,1,2,3,4,5,6,7,8,9,Mean,Max
1471.415825311776,1536.6702169050056,1519.5970631178416,1505.3797245439296,1534.5895596592488,1552.7307691834606,1542.876553378552,1522.2049460483104,1508.2557064225523,1555.1310472007383,1524.8851411771416,1555.1310472007383
1528.5520238933393,1552.9889907758838,1549.387551489227,1513.7320565551297,1549.5364471117725,1578.6081733777419,1558.809139036004,1571.893169078278,1561.7366171684725,1562.3890122685991,1552.7633180754449,1578.6081733777419
1567.7403505355576,1582.4547184953126,1568.6583099634154,1547.062606551331,1582.1198604112951,1615.480395213782,1566.4503347229904,1581.4785481921042,1577.381423920356,1579.6658762399127,1576.8492424246058,1615.480395213782
1616.594595486333,1619.1330544320792,1581.0772019000826,1580.1804590336194,1596.1723089473314,1628.7333229228334,1602.2453222298927,1612.8254489198446,1604.4366316924627,1590.041349128727,1603.1439694693206,1628.7333229228334
1641.2858086242898,1625.7092227227797,1601.4647588998541,1597.670994931216,1624.006341068176,1643.5679734994424,1613.5697964593905,1635.113207589642,1626.1219891068004,1617.3036395129407,1622.581373241453,1643.5679734994424
1650.5886989405644,1634.5170945224565,1637.1696818520752,1607.950522960859,1645.104184406167,1650.3265575088365,1633.4364616427852,1652.2328861436072,1639.8661924246128,1630.3378597172234,1638.153014011919,1652.2328861436072
1658.8449600051629,1652.0302772633609,1653.6370159372611,1621.8786798784072,1661.8329822195735,1658.8444814980053,1653.1906736288122,1658.977910865463,1660.0105014359701,1637.5113401314168,1651.6758822863435,1661.8329822195735
1667.2621998179789,1663.0328225927049,1658.3774985028626,1635.3940661476386,1665.720212906198,1670.3392359358359,1657.828268235512,1669.2755218137495,1671.2732791844758,1649.9687392977776,1660.847184443474,1671.2732791844758
1670.7126920272603,1670.515522220083,1669.1908468476327,1645.6983580754063,1672.4271706926152,1680.0345706308558,1674.4798870839838,1674.1567305335589,1680.6974832440292,1655.3381247273987,1669.3251386082823,1680.6974832440292
1673.205756253652,1673.615087633735,1672.65788038029,1660.7301184355733,1677.6005963759465,1687.9854818948472,1678.1961550075573,1678.7718794032298,1687.4508464802275,1671.2537654029397,1676.1467567267998,1687.9854818948472
1679.248454271399,1680.4853503642853,1674.5339435108724,1663.658850448509,1681.6021955253386,1692.9265365568885,1684.482682893111,1682.0221662417448,1688.4089148897742,1675.7451321803023,1680.3114226882226,1692.9265365568885
1684.8304433265926,1683.2001324061448,1679.266790928347,1665.4378060749414,1687.2209379106675,1697.1732695748306,1686.2864904365756,1683.9067956300005,1688.2783880366483,1681.7691160499778,1683.7370170374725,1697.1732695748306
1687.532910512114,1687.1860219953883,1681.1591889505628,1673.5529495106546,1688.4328524230355,1698.0286809298439,1689.7135260655773,1687.040208649822,1690.28373177082,1685.110288952861,1686.8040359760678,1698.0286809298439
1687.9524374902737,1689.1812827962056,1682.1439416757642,1678.2284034295337,1691.1122300613733,1698.9466788801722,1690.9428450084492,1691.6439303801926,1693.2564854433597,1684.2014839502979,1688.7609719115621,1698.9466788801722
1689.5269044621457,1691.5827095681664,1682.9908235094156,1680.1042538969368,1692.3030840276842,1700.3870859668132,1693.0658069769192,1694.3455806335242,1694.8889822471692,1689.2973173495752,1690.849254863835,1700.3870859668132
1691.5733087002209,1693.4535992101298,1687.3543624830904,1681.2214004201403,1693.891404228084,1700.8275943815356,1693.619653528548,1695.5340469177218,1696.724641147328,1691.6299667819944,1692.5829977798792,1700.8275943815356


==> mpo_pardensur_1.0_lookahead_mpo_nsga_ii_HV_plot_data.txt <==
0,1,2,3,4,5,6,7,8,9,Mean,Max
1529.495227849197,1475.68038140684,1547.6647236621734,1542.080216771328,1492.8211412145856,1529.4168861789376,1496.2392570715765,1551.3772606150671,1506.1405522056734,1478.0562295038194,1514.89718764792,1551.3772606150671
1583.5084975293685,1561.765726356995,1635.3754129074964,1588.1181365084353,1587.4773257058976,1611.8642555146423,1566.6180715904188,1591.6577655722895,1609.5880477204073,1614.76227362081,1595.0735513026764,1635.3754129074964
1610.8749016512434,1632.380309879466,1646.2823837951728,1624.5374590332476,1619.284054743547,1648.4119986139706,1623.5279275587172,1644.018149604475,1644.4203095674993,1652.3451419099974,1634.608263635734,1652.3451419099974
1636.2696376409704,1663.671846265914,1655.6269773891152,1652.3201260477476,1649.3307806212094,1672.7375703656019,1650.2674423473818,1672.8739959621496,1657.2212192450984,1675.4440452434292,1658.5763641128615,1675.4440452434292
1665.4906492767882,1672.1489076176256,1676.1958402665684,1670.3662241666868,1665.819217276324,1682.3744169186173,1665.150999932335,1683.828803458064,1664.6082267704255,1684.6951654868644,1673.0678451170302,1684.6951654868644
1677.100920192232,1679.2545987002525,1685.1991854823955,1676.9763571835492,1673.5831882771447,1690.5488876363208,1682.374221258919,1693.4160892833734,1679.3794054886093,1689.6370602138313,1682.7469913716627,1693.4160892833734
1685.4513601392819,1690.5679909373,1693.6751245263295,1685.3438187376535,1682.2630377215175,1694.336833026403,1686.7322316763725,1698.0201231029805,1685.6272874241497,1695.817163164244,1689.7834970456236,1698.0201231029805
1690.010454627659,1696.7905024490476,1697.407107772858,1694.1668789963092,1688.3359201502915,1699.5547737712845,1691.5523101390954,1701.1114750810998,1690.8362087595292,1698.7912806336199,1694.8556912380795,1701.1114750810998
1696.979215453792,1701.730723295708,1701.323222455413,1700.908117917007,1691.6762964092557,1703.222882132594,1694.8166306041796,1704.0697217291213,1693.0569037764958,1700.738853204546,1698.8522566978113,1704.0697217291213
1701.455722934549,1703.5266752566831,1703.909326126845,1705.3489187615028,1694.1054930556613,1704.9672933453749,1700.2321003118436,1708.370324414897,1696.8169826452518,1704.1442746338257,1702.2877111486437,1708.370324414897
1706.6088313926127,1705.917958528165,1705.1914980831514,1707.6374229236844,1695.480832828624,1707.7598044101906,1701.3140561248904,1710.1895259130802,1700.3815757351795,1706.4074786420097,1704.6888984581587,1710.1895259130802
1709.1745941534227,1708.1004418469372,1706.867730020274,1709.661502513898,1700.4607557939664,1709.5138229881386,1702.8672959533926,1711.4040371709384,1702.5522096497589,1707.6609843885517,1706.8263374479277,1711.4040371709384
1710.909316697398,1709.9434372555713,1708.5226288433366,1711.6274178973672,1703.5192222145265,1710.7670507451514,1705.9504720225825,1712.187892620061,1705.1443982291717,1709.1175774781286,1708.7689414003296,1712.187892620061
1712.169520063569,1711.0841500810075,1709.3963862302157,1713.382310971113,1706.1958814256984,1712.013868441776,1707.6976470094085,1713.8888186074025,1706.8155743994828,1710.242385012211,1710.2886542241886,1713.8888186074025
1713.534293728846,1711.8223695736413,1710.5491899781507,1714.641830656497,1708.0771529679116,1713.295212924378,1708.7689690139948,1715.0136073659908,1707.50148885117,1711.5700691227241,1711.4774184183304,1715.0136073659908
1714.1012605211513,1712.6772329527548,1711.566234635425,1715.0766641609225,1710.8419560604254,1713.9141895202547,1710.0142016454738,1715.6457183564723,1709.031442309488,1713.2239719727406,1712.609287213511,1715.6457183564723


==> mpo_pardensur_1.0_nolook_mpo_nsga_ii_HV_plot_data.txt <==
0,1,2,3,4,5,6,7,8,9,Mean,Max
1544.9645707283435,1510.1496169843217,1510.9529634576472,1538.3537458759542,1548.0650233086565,1549.1630561233696,1514.184054295549,1541.9125262735738,1503.4252882979847,1504.5278542805631,1526.5698699625964,1549.1630561233696
1617.8019128018127,1551.9470390643285,1572.7780697879302,1560.8134237397112,1575.3670622237748,1581.7594784455832,1542.470840053645,1584.5066729358869,1583.5405371448674,1564.6096586651493,1573.559469486269,1617.8019128018127
1644.5423077692349,1598.9056844637585,1583.2861364337691,1617.3494153347929,1598.2930696790181,1598.8546991084843,1574.1005090799006,1604.8886995062308,1620.1521459120474,1595.9891243817422,1603.6361791668978,1644.5423077692349
1663.7046392547727,1626.9329798898643,1597.9102739725736,1639.9047461957066,1644.2585686066918,1608.3465488915913,1603.8565489951347,1619.0568901412803,1637.8551213292387,1610.1017846911716,1625.1928101968028,1663.7046392547727
1670.191958525743,1642.6546439087374,1624.2531160272683,1654.1805064500788,1656.603346500718,1628.1689739204783,1616.540827084143,1632.6056886039241,1646.8373609676069,1628.5665442397144,1640.0602966228412,1670.191958525743
1677.564177128385,1659.0828294909163,1649.984659332276,1667.8488324274817,1662.5663032577954,1652.9170313692844,1641.8926838580905,1641.7343561604148,1649.9391056548952,1633.7308316118067,1653.7260810291348,1677.564177128385
1690.4959667968424,1671.6467749044803,1659.4986450604702,1678.4039784172426,1668.7153447315466,1666.3588897270733,1656.1486338597306,1659.6687076212477,1657.8598602161387,1647.339696560265,1665.6136497895036,1690.4959667968424
1695.6552521685774,1678.0738531554089,1672.975007769368,1684.5319324892102,1679.4775159857975,1674.3095643787678,1663.9255508365607,1671.6392889064923,1673.268840752687,1668.7298320530963,1676.2586638495966,1695.6552521685774
1699.4004937749396,1687.102595803094,1682.735604253175,1690.2880697154749,1680.73218320381,1679.1757126932223,1673.8648746501783,1683.7610517605333,1677.2093079034707,1674.0032430217284,1682.8273136779626,1699.4004937749396
1701.409630667603,1688.814056558277,1691.345705292194,1693.6345530569015,1685.8953211584203,1682.2789029735538,1677.5186994882179,1689.3912966076116,1684.8247928783765,1684.0175876333576,1687.9130546314511,1701.409630667603
1704.6771495160706,1693.4535346697612,1695.183356840639,1699.1680499926742,1690.268640664954,1685.4003434482677,1683.5835207957882,1692.8292105852308,1688.2452731004832,1686.2365925008096,1691.9045672114676,1704.6771495160706
1706.2369420713144,1695.1889472069474,1700.2872078527773,1702.6000786311783,1693.9288359003685,1688.4853459595367,1687.001516818074,1696.29693075537,1690.9318818723414,1689.4904859528206,1695.044817302073,1706.2369420713144
1707.769156906474,1698.6204763017267,1701.9500178418537,1704.7855815620803,1695.7700727730526,1691.2480748375995,1688.6047218491858,1698.1152157254373,1693.3408787122125,1695.4944487100424,1697.5698645219668,1707.769156906474
1708.6089055079112,1699.7114747498376,1703.6463646268614,1706.063158816945,1699.391502681141,1694.9994178311954,1690.225299179018,1700.6904205253315,1694.6214456057858,1698.0743156396886,1699.6032305163717,1708.6089055079112
1710.1736809320973,1702.6794814094796,1705.8008782962688,1707.826334464621,1702.018567723281,1697.3706725751224,1694.707817245448,1701.9307565373135,1695.47342594009,1699.914516552263,1701.7896131675984,1710.1736809320973
1711.1516625737702,1706.419467870373,1708.4493950980473,1709.2731509804144,1703.1895562349955,1699.4575554059836,1696.6019932150075,1704.009046905379,1698.2263650711127,1703.3924153333608,1704.017060868844,1711.1516625737702


==> mpo_pardensur_2.0_lookahead_mpo_nsga_ii_HV_plot_data.txt <==
0,1,2,3,4,5,6,7,8,9,Mean,Max
1544.350038609661,1479.7415372265748,1538.7716406064715,1530.0204385425777,1482.145299411369,1550.3690721156654,1572.7435218617295,1519.11931276188,1530.1847699008415,1532.422015636981,1527.9867646673752,1572.7435218617295
1585.0505462437072,1619.3553656803017,1635.9014584679826,1556.3038804008588,1585.978389365238,1582.968396163959,1600.9426232080534,1588.7546538570828,1638.741640795589,1611.387671642054,1600.5384625824827,1638.741640795589
1621.0378616196815,1634.03897639476,1654.6721686702513,1619.479293883739,1632.4883339322364,1647.786735504744,1651.0424514403903,1645.9866822180159,1668.9563059751422,1661.1136570597646,1643.660246669872,1668.9563059751422
1639.7409170263002,1652.5753942867793,1666.7037366223256,1669.524507379993,1650.1972020185249,1666.0864456209417,1673.743436761363,1673.2811823073816,1675.1631471512555,1678.6143334536002,1664.5630302628463,1678.6143334536002
1659.8004127781912,1669.4892961639252,1673.0027848008667,1680.7139817897653,1664.0068957621781,1670.5140599264812,1683.1724302528178,1682.1623592508408,1682.8044240050392,1688.0323222812103,1675.3698967011314,1688.0323222812103
1666.8626181472912,1677.8157449552737,1683.2779080126134,1685.974482917288,1670.113617823938,1678.3724000532886,1691.8329850196637,1689.4987633414773,1689.7255978850528,1691.324527492756,1682.4798645648643,1691.8329850196637
1673.8141902444256,1687.0977297685245,1690.1236851210733,1690.7085626832766,1677.8752051500123,1684.8311345655404,1696.0920894864657,1693.4111929050077,1692.5302874460588,1698.7716812237263,1688.525575859411,1698.7716812237263
1684.4695426307505,1692.8060275765542,1697.1411425781264,1695.2381930504864,1684.3379297373012,1690.2906645560597,1700.15371115456,1696.569343588147,1696.7214241325473,1701.8543090547732,1693.9582288059307,1701.8543090547732
1691.615905490011,1697.1725819849444,1700.4229175109726,1697.7053246457376,1687.0198896902723,1696.614012989879,1704.1709468885488,1697.5250191173377,1700.9222993116352,1704.3408701740168,1697.7509767803356,1704.3408701740168
1695.1791468710962,1699.9021058520148,1704.6703808690904,1699.4813137772821,1689.6717753576795,1699.3578402946991,1706.2886079408022,1702.2718846853165,1702.4114966401899,1706.3056959841065,1700.5540248272275,1706.3056959841065
1697.8779079115118,1702.082171658746,1707.586310080311,1703.1613626698895,1694.37736142027,1703.7010973904423,1707.8891799313074,1705.398013927103,1704.1864334449638,1709.2393632036228,1703.549920163817,1709.2393632036228
1702.282641398089,1703.0978064796577,1709.699182800708,1705.7825581838183,1698.4510197189256,1705.1686120949673,1709.5117764122388,1707.80828670363,1706.0667574477702,1710.7072987376246,1705.857593997743,1710.7072987376246
1706.1894494866906,1705.7394814023341,1711.6713970737628,1707.286568939684,1700.4148558866486,1707.1071588489008,1711.67403471415,1709.4112987585113,1707.830330989099,1712.4503906672096,1707.9774966766993,1712.4503906672096
1707.8331015947385,1707.1398843817315,1712.6477653451586,1709.7367371185994,1701.74221408435,1708.1337677352008,1712.4751767384585,1710.7963006183359,1709.0409849806388,1713.4934333620583,1709.303936595927,1713.4934333620583
1709.2215697620045,1708.9845865367297,1713.4548183621532,1711.2301978179455,1704.9858401164138,1709.9323273901728,1714.005432186585,1712.1033746485423,1710.608166738527,1714.3398359350283,1710.8866149494102,1714.3398359350283
1710.2916956404706,1709.9842885507246,1714.0756120459246,1712.5893902152236,1707.0373284679715,1711.3943449912663,1714.576475107395,1712.989500462179,1711.0202593987015,1715.3870868613621,1711.934598174122,1715.3870868613621


==> mpo_pareto_djia_results_all_plot_true.txt <==
Risk,Return
37.457,61.7216
28.6649,61.4266
27.9787,60.9865
26.9569,59.4978
24.7852,59.1575
23.9056,57.6597
23.8934,56.6455
23.1975,56.15
22.0849,55.1574
21.4812,54.9769
21.0654,53.8077
20.3183,51.6729
20.1748,49.9279
20.1264,49.5529
20.1205,49.4841
19.9488,49.1975
19.7295,48.6825
19.4174,48.4313
18.9394,47.5501
18.9142,46.4673
18.863,46.1416
18.8305,45.9403
18.693,45.6751
18.5722,45.1298
18.5156,44.7536
18.4029,44.2787
18.2455,44.0293
18.1795,44.0258
17.5239,43.5407
17.335,42.7597
17.2984,42.5223
17.2584,41.756
16.8863,41.3439
16.5704,40.8054
16.2751,40.4085
16.2483,39.2678
15.9144,38.924
15.8618,38.5653
15.7767,38.3721
15.7027,37.8654
15.6558,37.6364
15.3624,37.0571
15.2002,36.1437
14.8599,35.8263
14.6616,35.0269
14.5463,34.6088
14.2319,33.5979
13.9396,32.6214
13.8724,32.202
13.7372,30.9423
13.5205,30.765
13.442,30.6373
13.4038,29.9527
13.2989,29.8677
13.1453,29.2257
13.1343,28.718000000000004
13.0994,28.3513
12.8201,27.9224
12.7835,27.4499
12.6559,26.3064
12.4433,25.6263
12.404000000000002,25.5181
12.2451,25.1471
12.2125,24.5347
12.0523,24.2321
11.9616,24.1913
11.9349,23.7479
11.91,23.4542
11.8129,23.025
11.8064,22.8493
11.5111,22.8423
11.3871,22.0818
11.1292,21.8158
11.0556,21.4223
11.0048,20.8334
10.9636,20.6587
10.7612,20.2098
10.5827,19.1524
10.4882,19.1078
10.1636,18.8119
10.1273,18.7583
10.111,18.4053
9.75499,18.3412
9.64704,17.8748
9.48568,17.0292
9.42215,16.8725
8.82341,16.6803
8.73022,16.1134
8.66574,15.6211
8.57435,15.4699
8.48048,15.0007
8.01706,14.9634
7.6455,14.9044
7.0926100000000005,14.5572
7.0324399999999985,13.9318
6.72186,13.5215
6.698860000000002,13.4293
6.4065900000000005,12.9641
5.97954,11.8936
5.50274,11.6006
5.39671,11.2557
5.22393,11.1727
4.880730000000002,10.5287
4.82641,10.2028
4.63023,9.89542
4.37697,9.47701
4.34687,9.21516
4.1600199999999985,8.864339999999997
4.06726,8.722439999999999
3.63581,8.016639999999999
3.55276,7.95286
3.4672,7.631989999999999
3.45966,7.59305
3.34236,7.42333
3.26562,6.84041
3.15876,6.45196
2.80847,6.3864800000000015
2.80085,6.28547
2.7465900000000003,6.23789
2.64404,5.898619999999998
2.62882,5.80121
2.46422,5.68348
2.46309,5.59319
2.42028,5.45191
2.35767,5.2409300000000005
2.2357,5.1178300000000005
2.23185,5.025530000000002
2.22301,4.94549
2.1358200000000003,4.84842
2.11035,4.7609
1.88039,4.2815900000000005
1.86149,4.26459
1.85287,4.1391800000000005
1.83521,4.12377
1.7415200000000002,4.0549800000000005
1.7044400000000002,3.90513
1.56486,3.76052
1.5274,3.6014800000000005
1.50824,3.57869
1.42391,3.44791
1.39022,3.24905
1.2444,3.02082
1.21901,2.91839
1.1854,2.90657
1.10919,2.70604
1.09849,2.66993
1.08052,2.56102
1.05062,2.48181
1.01331,2.44269
0.990611,2.40789
0.957443,2.2484900000000003
0.9001889999999999,2.23281
0.869453,2.10205
0.8537440000000001,2.0513
0.7802,1.95928
0.773247,1.93171
0.7488520000000001,1.91937
0.742881,1.8271
0.710282,1.8134
0.703431,1.7528099999999998
0.672492,1.7455599999999998
0.6598569999999999,1.7063099999999998
0.641079,1.6521099999999995
0.6298560000000001,1.62398
0.6296010000000001,1.61592
0.624093,1.51563
0.5978020000000001,1.4998200000000002
0.5339520000000001,1.42313
0.532429,1.39205
0.50538,1.29216
0.502028,1.267
0.489198,1.25625
0.484899,1.24854
0.4778060000000001,1.23591
0.452533,1.19936
0.442248,1.16361
0.404371,1.10574
0.390905,1.04085
0.384162,1.04027
0.336028,0.912044
0.335625,0.723804
0.299007,0.719517
0.271118,0.6758810000000001
0.269306,0.618392
0.268237,0.580518
0.266416,0.566353
0.264303,0.5638
0.262877,0.558846
0.255701,0.55418
0.25166700000000003,0.545295
0.249736,0.527826
0.246813,0.522183
0.24189,0.519806
0.23952,0.5177069999999999
0.238837,0.512968
0.235288,0.5058060000000001
0.234989,0.50562
0.232045,0.503553
0.23057600000000006,0.500449
0.230347,0.499869


==> mpo_pareto_results_510_djia_plot_true.txt <==
Risk,Return
28.6649,61.4266
28.0906,60.4646
27.0763,58.9075
25.3392,56.0835
22.6259,50.782
19.5159,42.7138
18.5518,42.3179
18.4961,41.0953
18.0469,39.5169
17.9795,38.3121
17.4147,37.5318
16.347,36.4124
16.0796,35.6757
15.8823,33.6934
15.8337,32.4986
15.6892,32.3566
15.3644,32.1179
15.1017,30.419
14.8874,30.0382
14.4197,29.8397
14.1562,27.4098
13.4751,27.3202
12.894,26.7709
12.4433,25.6263
12.0558,24.1044
11.8064,22.8493
11.1292,21.8158
10.7684,19.2115
10.2621,17.8445
9.48568,17.0292
8.82341,16.6803
7.9604800000000004,13.3586
7.539860000000001,12.5558
7.502669999999999,11.8913
7.15,11.5537
6.86666,11.1987
6.80284,10.6403
6.47466,9.82643
5.15144,9.36541
5.15055,9.36505
4.90451,8.824010000000001
4.903919999999999,8.82355
4.68914,8.31893
4.68879,8.31882
4.48761,7.868110000000001
4.297219999999999,7.44747
4.11344,6.948189999999999
3.3209,6.16029
3.31978,6.15879
3.1867400000000004,6.04994
3.18592,6.04798
3.05343,5.85885
3.05295,5.8581199999999995
2.92828,5.59301
2.92795,5.5922
2.8157099999999997,5.28678
2.8155200000000002,5.28667
2.7145200000000003,5.0151699999999995
2.0397,3.8802800000000004
1.9783400000000002,3.7865900000000003
1.9774900000000002,3.7856199999999998
1.91585,3.7225599999999996
1.91527,3.7210300000000003
1.85542,3.67179
1.8549900000000001,3.6700699999999995
1.7943799999999999,3.6052800000000005
1.7940900000000002,3.6044199999999997
1.73281,3.4963
1.73263,3.4957800000000003
1.2328700000000001,2.43368
1.20099,2.3898
1.20013,2.38964
1.16946,2.34223
1.1688100000000001,2.34153
1.14114,2.29115
1.14067,2.29006
1.1131799999999998,2.2498299999999998
1.11284,2.24851
1.08585,2.21517
1.08561,2.214
0.7401479999999999,1.49339
0.721062,1.47885
0.703914,1.4614
0.689012,1.43497
0.688508,1.43435
0.6739470000000001,1.40393
0.673593,1.40306
0.6603600000000001,1.3747200000000002
0.660085,1.37376
0.645211,0.972686
0.613164,0.9313549999999999
0.441082,0.906617
0.42845,0.894286
0.417937,0.8801770000000001
0.408642,0.872506
0.400831,0.860982
0.400428,0.8606379999999999
0.393478,0.8465799999999999
0.393176,0.8458870000000001
0.261018,0.532461
0.253681,0.527659
0.246813,0.522183
0.240494,0.5137470000000001
0.235288,0.5058060000000001
0.23498899999999998,0.50562
0.23057600000000003,0.500449
0.23034699999999997,0.49986899999999995


==> mpo_pareto_results_510_plot_true.txt <==
Risk,Return
36.8873,60.3666
36.8873,60.3665
36.6859,60.143
36.6859,60.1428
36.3454,59.7529
36.3454,59.7529
36.2464,59.1365
36.2464,59.1361
35.7723,59.0874
35.634,58.6484
35.5122,58.231
34.7481,58.1288
34.3347,57.6108
33.9939,56.6865
33.9939,56.6864
33.6675,55.8972
28.2885,55.8619
27.3739,54.9166
25.7905,53.184
23.2289,50.316
19.6499,46.06399999999999
15.0182,40.2169
12.6151,37.1067
11.2936,34.5042
11.0545,34.2204
10.716,33.7678
10.2737,33.0613
9.73902,32.0682
9.602089999999999,32.0107
9.4801,30.9232
9.04304,30.7542
8.6006,29.8543
8.167110000000001,28.7581
7.83702,27.7708
7.5723899999999995,26.3274
7.28027,25.7643
7.02585,25.3013
7.02355,24.5743
6.823460000000001,24.3336
6.6733899999999995,23.4177
6.61805,23.2288
6.5641,22.4312
6.15521,22.3686
5.96571,21.5816
5.80433,20.7448
5.7597,20.1836
5.44246,20.0368
5.26588,19.3211
5.11851,18.5423
4.79344,17.8616
4.6428,17.2653
4.506419999999999,16.561
4.3794900000000005,15.8132
4.20389,15.8111
4.075819999999999,15.3413
3.9418300000000004,14.7274
3.8155699999999997,14.0181
3.5966099999999996,13.8498
3.4329400000000003,13.3879
3.25212,12.7946
3.06839,12.1151
2.69692,11.463
2.51333,11.1078
2.34998,10.6581
2.2038,10.1184
2.07289,9.5724
1.84034,9.072330000000001
1.72548,8.80775
1.62246,8.46985
1.52944,8.101519999999999
1.44465,7.70415
1.36684,7.296410000000001
1.175,3.4906800000000002
1.12792,3.29241
1.08499,3.1139799999999997
1.04606,2.9523599999999997
1.0359399999999999,2.81386
1.01126,2.80418
1.0036399999999999,2.70273
0.980267,2.6762099999999998
0.97436,2.60148
0.735202,2.37717
0.705581,2.2343900000000003
0.6791149999999999,2.1073
0.65501,1.9929700000000001
0.6331060000000001,1.8893400000000002
0.612739,1.79388
0.604881,1.70375
0.46057700000000007,1.5999700000000001
0.441004,1.49558
0.424088,1.40582
0.409209,1.32693
0.395769,1.2548700000000002
0.383416,1.1914799999999999
0.374077,1.09543


==> mpo_pareto_results_all_plot_true.txt <==
Risk,Return
35.7322,60.526
34.8953,60.2835
34.45,59.7006
33.191,59.6026
33.1456,59.0199
32.6141,58.4438
32.4963,57.9382
31.9683,57.8894
30.8192,57.6492
30.1481,56.7282
29.38,56.0804
28.2885,55.8619
28.2109,55.5113
27.3739,54.9166
27.3428,53.4832
26.3188,53.3264
25.7905,53.184
25.2443,51.9615
25.0491,51.9017
24.693,51.109
23.2289,50.316
23.0728,49.3736
22.3766,49.1332
21.0981,47.9282
20.1746,46.1797
19.6499,46.06399999999999
19.0384,45.2263
18.9941,45.1028
18.6781,44.8687
18.2903,44.3091
17.2486,43.9678
17.0654,43.5526
16.8005,43.3442
16.0604,42.3685
15.9046,42.1884
15.0182,40.2169
14.2835,40.1156
14.0932,39.1756
13.518,39.1204
13.0418,38.7089
12.8852,37.8054
12.5657,37.68
12.3118,37.3525
11.9396,36.8532
11.8711,36.6619
11.5542,36.5684
11.5355,36.4818
11.4971,36.0272
11.2197,35.75
10.7678,35.6617
10.4299,35.1913
10.373,35.0643
10.3165,34.9293
10.0338,34.1293
9.87069,34.0156
9.78343,33.3185
9.68666,32.8258
9.49193,32.728
9.31653,32.1534
8.955689999999997,31.5856
8.75004,31.0859
8.617360000000001,30.5653
8.54601,30.195
8.51708,29.5799
8.265089999999999,29.5446
8.218960000000001,29.2158
8.153210000000001,29.2008
8.01421,28.2684
7.95377,28.0541
7.69429,28.0498
7.6173899999999986,27.8581
7.588999999999999,27.2531
7.45642,27.1903
7.41435,26.9144
7.4093399999999985,26.7974
7.30624,26.622
7.19595,26.1115
7.1543899999999985,26.0239
7.15367,25.736
7.0685,25.6945
7.04662,25.5955
6.9916800000000014,25.397
6.890039999999999,24.8867
6.88422,24.878
6.84632,24.645
6.76969,24.5027
6.750769999999998,24.364
6.7088100000000015,24.0949
6.68548,24.0857
6.685339999999999,24.047
6.61175,23.8547
6.53009,23.5481
6.52935,23.0635
6.4634,22.9713
6.43518,22.9166
6.42733,22.8626
6.4261,22.829
6.34368,22.6947
6.3312800000000005,22.5509
6.2951,22.4543
6.15521,22.3686
6.04665,21.9426
5.96571,21.5816
5.9313400000000005,21.5247
5.92762,21.3758
5.82161,21.2505
5.76767,20.933000000000003
5.71933,20.8585
5.71026,20.7558
5.6992,20.64
5.69241,20.6178
5.57417,20.5805
5.51658,20.1743
5.44246,20.0368
5.33674,19.8257
5.33102,19.7681
5.33059,19.6194
5.29617,19.5654
5.23487,19.4351
5.15827,19.1333
5.132630000000002,18.9194
5.03386,18.7503
4.88738,18.4281
4.7953,18.3142
4.79344,17.8616
4.65103,17.8054
4.56942,17.5782
4.54275,17.5508
4.4636,17.2562
4.42223,16.9849
4.258769999999998,16.867
4.1746,16.3889
4.03494,16.3178
4.00339,15.8999
3.80115,15.8942
3.51481,15.2503
3.49865,14.9603
3.43791,14.9213
3.31851,14.6893
3.14079,14.2194
3.13492,14.0108
2.97871,13.6789
2.85715,13.3016
2.82211,13.108
2.76192,12.9487
2.6635,12.7639
2.60504,12.368
2.54383,12.287
2.49919,11.8188
2.44752,11.5391
2.38996,11.2116
2.33365,11.1098
2.2185,10.8477
2.15228,10.755
2.08777,10.7233
2.00793,10.4737
1.9920400000000005,10.2896
1.96467,10.2163
1.95815,10.2043
1.91587,10.053
1.90374,9.9963
1.8659,9.87475
1.83473,9.67299
1.7634,9.52045
1.72388,9.17457
1.69649,9.14909
1.68845,9.07161
1.66632,9.03218
1.66022,9.00897
1.63985,8.83699
1.6354,8.67118
1.58926,8.64326
1.53409,8.58056
1.52068,8.47241
1.51309,8.38856
1.44072,8.18567
1.43977,8.054680000000001
1.4033799999999998,7.97048
1.38628,7.9023
1.36204,7.87352
1.3472,7.78872
1.29767,7.56681
1.29261,7.562010000000001
1.28425,7.4112399999999985
1.19545,7.0799
1.17868,7.044060000000001
1.14829,6.83927
1.12421,6.7521
1.06685,6.53104
1.03461,6.33185
0.973036,5.846030000000002
0.938497,5.65532
0.903117,5.4444300000000005
0.8634200000000001,5.269419999999998
0.797652,4.79686
0.796255,4.4734
0.736919,4.434080000000002
0.67779,4.07871
0.649837,3.74149
0.643516,3.66109
0.62815,2.90931
0.60843,2.59861
0.532884,2.56935
0.499022,2.05579
0.4605770000000001,1.59997
0.453425,1.52552
0.441004,1.49558
0.424088,1.40582
0.409209,1.32693
0.395769,1.2548700000000002
0.383416,1.19148
0.374077,1.09543


==> spo_pareto_djia_results_all_plot_true.txt <==
Risk,Return
36.9926,37.5261
36.4459,36.9277
33.7587,36.2869
31.3777,35.5713
29.9425,35.2488
29.2188,34.876999999999995
29.2181,34.4915
27.9222,34.2149
27.7236,32.7809
25.7982,32.4575
24.4088,30.6945
24.0124,29.4097
23.0457,29.1413
22.1134,28.1541
22.0819,26.4731
20.6149,26.2627
19.925,25.8232
19.5721,24.8486
19.2935,24.4902
18.5966,23.9086
18.2628,23.0324
17.8639,22.1258
17.5939,22.0177
17.0945,21.9366
16.4225,20.709
16.3178,19.9305
15.6658,19.7739
15.5925,18.7907
15.401,18.7318
14.9792,18.6109
13.98,18.0528
13.8492,17.3959
13.6804,17.3756
13.0226,17.2294
12.4484,16.1037
12.1035,16.1023
11.1823,14.4745
10.8922,14.0173
10.7352,13.571
10.1468,13.0513
10.0175,12.8044
9.30028,12.3738
9.13348,11.6969
9.09816,11.6621
9.04678,11.4353
8.401010000000001,11.109000000000002
7.91063,10.4548
7.31672,9.7714
7.27937,9.64698
7.173960000000001,9.27295
7.16987,8.88279
7.00373,8.7785
6.3301300000000005,8.31926
6.1213,8.16188
5.9669,7.77015
5.6394,7.6445
5.2807900000000005,7.308510000000001
5.04771,7.23548
4.90568,6.82722
4.0309800000000005,6.8209800000000005
3.66701,6.39662
3.21926,5.64195
3.17756,5.06242
3.14161,4.97602
2.4081,4.95296
2.08534,4.3827
2.02961,4.21568
2.01145,3.88102
1.84771,3.70799
1.74163,3.64665
1.70612,3.51847
1.62614,3.50375
1.61229,3.18921
1.52383,3.16112
1.39487,3.09011
1.37068,2.98826
1.36805,2.92505
1.31486,2.88377
1.29443,2.70735
1.17019,2.61419
1.11392,2.47071
1.06343,2.39131
1.04979,2.3641400000000004
1.01839,2.32977
1.0099200000000002,2.28924
1.00084,2.26057
0.934744,2.1122
0.893142,2.02741
0.8835540000000001,1.9921
0.8546,1.94536
0.831692,1.93166
0.762467,1.76924
0.7572260000000001,1.75223
0.748412,1.73525
0.697627,1.63405
0.67488,1.58149
0.6429729999999999,1.49265
0.6180869999999999,1.43557
0.596689,1.43202
0.596063,1.40918
0.58277,1.38488
0.545868,1.2992
0.528803,1.27006
0.514955,1.22543
0.511336,1.18433
0.494742,1.18214
0.489245,1.15774
0.473169,1.12294
0.467044,1.10343
0.429499,1.04684
0.392775,0.968956
0.382233,0.913394
0.373443,0.901669
0.363898,0.891342
0.320922,0.799673
0.31261,0.7739689999999999
0.298931,0.724671
0.298412,0.589386
0.292719,0.583411
0.291947,0.581457
0.29149200000000003,0.580263
0.290869,0.574013
0.286641,0.571275
0.282711,0.5639890000000001
0.281854,0.5621
0.27976100000000004,0.558994
0.269538,0.536867


==> spo_pareto_results_510_djia_plot_true.txt <==
Risk,Return
37.8556,35.8191
37.5124,35.5597
29.9425,35.2488
29.2188,34.876999999999995
27.9222,34.2149
25.7982,32.4575
25.7477,28.069000000000003
25.7477,28.0685
22.6792,28.0297
21.9511,24.4948
20.9372,22.8902
20.9372,22.8893
20.3757,22.4569
17.6954,21.3791
17.1128,20.6552
16.3178,19.9305
15.4345,18.6565
14.8226,17.8473
13.8492,17.3959
13.0226,17.2294
12.1845,15.5441
11.6143,14.3526
11.1987,13.0848
10.8805,11.5828
10.8805,11.5815
9.790989999999999,11.4431
9.04678,11.4353
8.401010000000001,11.109000000000002
7.91063,10.4548
7.5689,9.71984
7.00418,7.85394
6.42399,7.786639999999999
5.9669,7.77015
5.6394,7.6445
4.49445,6.426819999999999
4.49395,6.40557
4.22452,5.663530000000001
4.22422,5.650919999999999
4.00461,5.189690000000001
4.00435,5.184019999999999
3.06778,4.89692
3.06728,4.86988
2.8801200000000002,4.62253
2.87982,4.6045300000000005
2.71778,4.29856
2.71762,4.28592
2.5758,3.91534
2.5756900000000003,3.90706
2.46418,3.5814199999999996
2.46408,3.5773800000000002
2.37053,3.31863
2.04893,3.31589
1.92278,3.20056
1.9227599999999998,3.1785099999999997
1.8139,3.0761
1.81378,3.05991
1.72738,2.94834
1.7272900000000002,2.9363599999999996
1.65124,2.80194
1.6511900000000002,2.7934
1.58328,2.64272
1.5832600000000001,2.63699
1.33299,2.2785900000000003
1.26146,2.1638
1.19855,2.06278
1.1391200000000001,1.9880200000000001
1.08592,1.9179700000000002
1.04282,1.8523900000000002
1.0427899999999999,1.84465
0.854562,1.5430700000000002
0.811839,1.4771299999999998
0.773292,1.4052200000000001
0.737462,1.3308799999999998
0.7054779999999999,1.2668700000000002
0.676991,1.2226700000000001
0.535431,0.979517
0.511415,0.9673930000000001
0.48916099999999996,0.940579
0.46851899999999996,0.900324
0.44975600000000004,0.8555389999999999
0.43221400000000004,0.814657
0.32800300000000004,0.60328
0.314689,0.591308
0.302439,0.584737
0.290869,0.574013
0.27976100000000004,0.558994
0.269538,0.536867


==> spo_pareto_results_510_plot_true.txt <==
Risk,Return
36.4799,51.0539
36.4796,51.0536
36.2438,50.9742
36.2434,50.9733
35.8396,50.8217
35.8393,50.8207
35.0944,50.5227
35.094,50.5222
34.7748,49.8146
33.4975,49.2014
32.7847,48.0764
32.2745,46.49100000000001
29.0246,45.0159
28.0977,43.953
27.6101,42.379
26.4594,42.0138
24.8333,39.0908
23.7546,38.9362
23.7474,36.5405
19.9069,34.8063
19.719,29.0884
19.7185,29.0878
14.8241,29.0712
12.2641,26.0616
9.12764,21.434
9.0788,20.5359
9.05144,19.4107
8.71727,19.2246
7.664739999999999,18.6256
7.560810000000001,17.7015
7.445939999999999,16.6953
7.10076,16.3584
6.52928,15.890999999999998
6.39055,14.8429
6.260190000000001,13.9563
6.02334,13.5598
5.70148,13.419
5.55357,12.6314
5.45222,11.8698
5.41034,11.7156
5.03602,11.3588
4.87442,10.6661
4.72155,9.97322
4.45827,9.76492
4.30256,9.49724
4.27119,8.95984
4.06487,8.83145
3.89091,8.39982
3.85835,8.23548
3.6929800000000004,7.71365
3.6836,7.681080000000001
3.15942,7.27465
2.87732,7.07844
2.87728,6.797510000000001
2.71619,6.5855
2.31835,6.400869999999999
2.11538,6.07985
1.9409599999999998,5.67258
1.64956,5.47601
1.51375,5.23844
1.39459,4.92453
1.29109,4.55021
1.19982,4.17037
1.11992,3.8037
1.06576,3.0288
1.01468,2.82901
0.815337,2.73218
0.76968,2.51511
0.730194,2.32495
0.695207,2.1508700000000003
0.663924,1.99765
0.5320239999999999,1.9881400000000002
0.501212,1.81802
0.474588,1.66386
0.451701,1.53035
0.431443,1.41478
0.413369,1.30857
0.410591,1.2096200000000001
0.39566,1.15079


==> spo_pareto_results_all_plot_true.txt <==
Risk,Return
36.4799,51.0539
36.4796,51.0536
36.2438,50.9742
36.2434,50.9733
36.196,50.9096
36.1632,50.8511
36.1632,50.8511
35.8396,50.8217
35.8393,50.8207
35.7657,50.7693
35.7657,50.7693
35.1111,50.6864
35.0944,50.5227
35.094,50.5222
35.0599,50.4518
34.9634,50.3873
34.7846,50.3022
34.5515,50.2712
34.5515,50.2712
34.454,50.2254
34.3389,50.1996
34.3389,50.1996
34.3239,49.8553
34.2575,49.854
34.2401,49.8393
34.1479,49.8021
34.1479,49.8021
33.9383,49.7194
33.8108,49.4542
33.6033,49.3166
33.6033,49.3166
33.4975,49.2014
33.4854,49.0776
33.4531,49.014
33.3671,48.9543
33.0044,48.8623
33.0044,48.8623
32.7002,48.4481
32.6332,48.4195
32.4803,47.8964
32.2746,47.6321
32.0783,47.4458
32.0386,47.3475
31.8874,47.2045
31.8874,47.2045
31.7317,46.9694
31.7317,46.9694
31.6827,46.8997
31.4388,46.7459
30.9192,46.5249
30.9192,46.5249
30.6767,46.1895
30.3075,45.5279
29.5999,45.1122
29.5999,45.1122
29.0246,45.0159
28.9074,44.5643
28.9074,44.5643
28.772,44.1647
28.772,44.1647
28.5079,44.0779
28.0977,43.953
27.6101,42.379
27.2785,42.3474
26.5016,42.1578
26.5016,42.1578
26.4594,42.0138
26.232,40.817
26.232,40.817
25.3901,40.2793
25.1167,40.1011
24.373,39.6975
24.373,39.6975
24.0187,39.2189
23.7546,38.9362
22.7135,38.1638
22.1453,37.3444
21.7148,36.786
21.7148,36.786
20.6439,36.0672
19.8032,35.3133
19.8032,35.3133
19.7006,34.2718
19.4392,33.8829
19.4392,33.8829
19.0206,33.111999999999995
19.0206,33.111999999999995
18.8517,32.5722
17.0181,32.2812
16.3339,31.3379
16.3339,31.3379
16.2767,30.7483
15.2955,29.7007
15.2955,29.7007
14.3722,29.1986
14.0894,28.3236
14.0894,28.3236
13.9709,28.1606
13.9709,28.1606
13.3805,27.583
13.3805,27.583
13.102,26.8324
12.4684,26.5489
12.4207,26.2913
12.2641,26.0616
11.6748,25.0363
11.3645,24.9665
11.3645,24.9665
10.9474,24.3369
10.9474,24.3369
10.5365,23.754
10.5365,23.754
10.4216,23.5065
10.1099,23.3809
9.89083,22.7422
9.88691,22.6191
9.70737,22.5764
9.64326,21.9629
9.36003,21.8449
9.36003,21.8449
9.22472,21.4775
9.12764,21.434
9.02911,21.0023
8.93258,20.6466
8.93258,20.6466
8.875919999999997,20.565
8.68563,20.3245
8.49662,20.2851
8.49662,20.2851
8.38141,20.073
8.2763,19.6573
8.08199,19.6185
8.08199,19.6185
7.90983,18.966
7.90983,18.966
7.908010000000001,18.864
7.792000000000002,18.7663
7.664739999999999,18.6256
7.45516,18.0424
7.45516,18.0424
7.36436,17.4621
7.27532,17.4512
7.197539999999999,17.345
7.0331600000000005,16.9562
6.947210000000001,16.616
6.947210000000001,16.616
6.83604,16.5861
6.82543,16.5437
6.82543,16.5437
6.804130000000002,16.4595
6.6425,16.3547
6.6425,16.3547
6.6334100000000005,15.9309
6.52928,15.890999999999998
6.3685800000000015,15.7008
6.01704,15.3755
5.68502,15.1284
5.5671300000000015,14.0792
5.4035199999999985,14.0715
5.4035199999999985,14.0715
5.341069999999998,13.9963
5.2615,13.9032
5.25557,13.4625
4.63879,12.9081
4.63879,12.9081
4.54602,12.8411
4.5023300000000015,12.8339
4.5023300000000015,12.8339
4.45364,12.5144
4.40786,12.4011
4.26251,12.3239
4.24852,12.2683
4.14909,12.0302
3.980480000000001,11.5649
3.92026,11.5339
3.72166,11.2215
3.66681,10.915
3.66681,10.915
3.5709800000000005,10.5061
3.5658,10.4438
3.21709,10.3971
3.19592,10.1418
3.19592,10.1418
3.04643,9.82927
2.89383,9.63252
2.64784,9.27085
2.64784,9.27085
2.5693,9.15794
2.46831,8.5122
2.24175,8.50614
2.1751,8.08437
2.05987,8.01724
1.97552,7.653010000000001
1.83695,7.510839999999999
1.80295,7.19197
1.75595,6.8337
1.64281,6.77955
1.64281,6.77955
1.56697,6.6775600000000015
1.5546799999999998,6.56332
1.5546799999999998,6.56332
1.41671,6.2677
1.33252,5.68436
1.27476,5.57786
1.18821,5.51762
1.17967,5.44716
1.13439,5.21932
1.12558,5.20346
1.12558,5.20346
1.11192,5.16004
1.09692,5.1200199999999985
1.09692,5.1200199999999985
1.08258,5.0044900000000005
1.07932,4.94426
1.04723,4.8445
0.977648,4.74126
0.965658,4.705419999999998
0.921752,4.51317
0.894835,4.46718
0.894835,4.46718
0.8724350000000001,4.3223699999999985
0.797053,4.04204
0.76725,3.94285
0.763196,3.92784
0.7488100000000001,3.719
0.742043,3.64577
0.71705,3.64554
0.703755,3.55359
0.645838,3.29932
0.611099,3.10962
0.594842,2.95593
0.594842,2.95593
0.557607,2.63933
0.493441,2.28521
0.474588,1.66386
0.451701,1.53035
0.431443,1.41478
0.413369,1.30857
0.410591,1.20962
0.405702,1.183
0.403624,1.17875
0.398892,1.15955
0.39566,1.15079

